Fusion and flow: formal protocols to reliably build photonic graph states

Photonics offers a promising platform for implementations of measurement-based quantum computing. Recently proposed fusion-based architectures aim to achieve universality and fault-tolerance. In these approaches, computation is carried out by performing fusion and single-qubit measurements on a resource graph state. The verification of these architectures requires linear algebraic, probabilistic, and control flow structures to be combined in a unified formal language. This paper develops a framework for photonic quantum computing by bringing together linear optics, ZX calculus, and dataflow programming. We characterize fusion measurements that induce Pauli errors and show that they are correctable using a novel flow structure for fusion networks. We prove the correctness of new repeat-until-success protocols for the realization of arbitrary fusions and provide a graph-theoretic proof of universality for linear optics with entangled photon sources. The proposed framework paves the way for the development of compilation algorithms for photonic quantum computing.

==> figures/ResourceStates/H/5Star.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, 0) {};
		\node [style=gn] (1) at (0, 1.5) {};
		\node [style=gn] (2) at (-1.5, 0) {};
		\node [style=hbox] (3) at (0, 0.75) {};
		\node [style=hbox] (4) at (-0.75, 0) {};
		\node [style=gn] (5) at (1.5, 0) {};
		\node [style=gn] (6) at (0, -1.5) {};
		\node [style=hbox] (7) at (0, -0.75) {};
		\node [style=hbox] (8) at (0.75, 0) {};
		\node [style=none] (9) at (0.5, 2) {};
		\node [style=none] (10) at (0.5, 0.5) {};
		\node [style=none] (11) at (-1, 0.5) {};
		\node [style=none] (12) at (2, 0.5) {};
		\node [style=none] (13) at (0.5, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (3);
		\draw (3) to (0);
		\draw (2) to (4);
		\draw (4) to (0);
		\draw (5) to (8);
		\draw (8) to (0);
		\draw (0) to (7);
		\draw (7) to (6);
		\draw (9.center) to (1);
		\draw (10.center) to (0);
		\draw (11.center) to (2);
		\draw (12.center) to (5);
		\draw (13.center) to (6);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ResourceStates/H/6Cycle.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (1) at (1.25, -0.625) {};
		\node [style=gn] (2) at (0, -1.625) {};
		\node [style=none] (9) at (1.875, -0.625) {};
		\node [style=none] (11) at (0.625, -1.625) {};
		\node [style=hbox] (14) at (0.625, -1.125) {};
		\node [style=gn] (15) at (1.25, 0.625) {};
		\node [style=hbox] (16) at (1.25, 0) {};
		\node [style=none] (17) at (1.875, 0.625) {};
		\node [style=gn] (18) at (-1.25, 0.625) {};
		\node [style=gn] (19) at (0, 1.625) {};
		\node [style=none] (20) at (-0.625, 0.625) {};
		\node [style=none] (21) at (0.625, 1.625) {};
		\node [style=hbox] (22) at (-0.625, 1.125) {};
		\node [style=gn] (23) at (-1.25, -0.625) {};
		\node [style=hbox] (24) at (-1.25, 0) {};
		\node [style=hbox] (25) at (0.625, 1.125) {};
		\node [style=hbox] (26) at (-0.625, -1.125) {};
		\node [style=none] (27) at (-0.625, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9.center) to (1);
		\draw (11.center) to (2);
		\draw (1) to (2);
		\draw (15) to (1);
		\draw (17.center) to (15);
		\draw (20.center) to (18);
		\draw (21.center) to (19);
		\draw (18) to (19);
		\draw (23) to (18);
		\draw (15) to (19);
		\draw (23) to (2);
		\draw (27.center) to (23);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZX/TriangleInv.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rtriang] (0) at (0, 0) {};
		\node [style=none] (1) at (1, 0) {};
		\node [style=none] (2) at (-1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw [style=DRWire] (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZX/elements/x-effect-pi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style={rn_phase}] (1) at (1.25, 0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZX/elements/x-effect-zero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=rn] (1) at (1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZX/elements/z-effect-pi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style={gn_phase}] (1) at (1.25, 0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZX/elements/z-effect-zero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=gn] (1) at (1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/loqcathon_figures/zx.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{green}=[fill={rgb,255: red,216; green,248; blue,216}, draw=black, shape=circle]
\tikzstyle{red}=[fill={rgb,255: red,232; green,165; blue,165}, draw=black, shape=circle]
\tikzstyle{rec}=[fill=white, draw=black, shape=rectangle, minimum width=0.75cm, minimum height=1cm]
\tikzstyle{green (text)}=[fill={rgb,255: red,216; green,248; blue,216}, draw=black, shape=circle, inner sep=0pt, minimum size=0.35cm]
\tikzstyle{red (text)}=[fill={rgb,255: red,232; green,165; blue,165}, draw=black, shape=circle, inner sep=0pt, minimum size=0.35cm]
\tikzstyle{h gate}=[fill={rgb,255: red,255; green,255; blue,130}, draw=black, shape=rectangle]
\tikzstyle{rec large}=[fill=white, draw=black, shape=rectangle, minimum width=0.75cm, minimum height=1.5cm]
\tikzstyle{green small}=[green, tikzit fill={rgb,255: red,101; green,226; blue,88}, minimum size=2mm, inner sep=0pt]
\tikzstyle{red small}=[red, tikzit fill={rgb,255: red,226; green,88; blue,92}, minimum size=2mm, inner sep=0pt]
\tikzstyle{green small (text)}=[green small, shape=rectangle, rounded corners=1.8mm, inner sep=0.7mm, tikzit fill={rgb,255: red,101; green,226; blue,88}, outer sep=-2mm, scale=0.8, minimum size=4.75mm]
\tikzstyle{red small (text)}=[{green small (text)}, tikzit fill={rgb,255: red,226; green,88; blue,92}, fill={rgb,255: red,232; green,165; blue,165}, shape=rectangle]
\tikzstyle{ctrl}=[inner sep=0mm, minimum size=1 mm, shape=circle, draw=black, fill=black, tikzit draw=black, tikzit fill=black, tikzit shape=circle]
\tikzstyle{targ}=[minimum size=0.5mm, inner sep=-0.5mm, tikzit shape=circle, shape=circle, tikzit draw=black]

% Edge styles
\tikzstyle{edge}=[-]
\tikzstyle{dashh}=[-, densely dashed]
\tikzstyle{blue box}=[-, dashed, draw={rgb,255: red,97; green,172; blue,252}]
\tikzstyle{violet box}=[-, dashed, draw={rgb,255: red,170; green,84; blue,240}]
\tikzstyle{dashed not dense}=[-, dashed]
\tikzstyle{gray}=[-, draw={rgb,255: red,173; green,104; blue,57}]
\tikzstyle{pink dashed}=[-, draw={rgb,255: red,10; green,130; blue,174}, line width=0.1mm]
\tikzstyle{white}=[-, draw=white]
\tikzstyle{arrow}=[-, ->=stealth]


==> figures/qpath/beamsplitter-qpath.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-4.75, 1) {};
		\node [style=beamSplitter] (3) at (-3.25, 0) {};
		\node [style=none] (4) at (-1.75, 1) {};
		\node [style=none] (5) at (-1.75, -1) {};
		\node [style=none] (7) at (-4.75, -1) {};
		\node [style=none] (8) at (2.25, 1.375) {};
		\node [style=none] (9) at (2.75, 1.625) {};
		\node [style=none] (10) at (2.75, 1.125) {};
		\node [style=none] (11) at (1.5, 1.375) {};
		\node [style=none] (12) at (6.75, 1.375) {};
		\node [style=none] (13) at (6.25, 1.625) {};
		\node [style=none] (14) at (6.25, 1.125) {};
		\node [style=none] (15) at (2.25, -1.375) {};
		\node [style=none] (16) at (2.75, -1.125) {};
		\node [style=none] (17) at (2.75, -1.625) {};
		\node [style=none] (18) at (1.5, -1.375) {};
		\node [style=none] (19) at (6.75, -1.375) {};
		\node [style=none] (20) at (6.25, -1.125) {};
		\node [style=none] (21) at (6.25, -1.625) {};
		\node [style=none] (22) at (7.5, 1.375) {};
		\node [style=none] (23) at (7.5, -1.375) {};
		\node [style=none] (24) at (0, 0) {$\mapsto$};
		\node [style=none] (25) at (4.25, 0.875) {$\star$};
		\node [style=none] (26) at (4.5, 2.45) {$\frac{i}{\sqrt{2}}$};
		\node [style=none] (27) at (4.5, -2.5) {$\frac{i}{\sqrt{2}}$};
		\node [style=none] (28) at (4.25, -0.825) {$\star$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=LOWire, in=180, out=0, looseness=0.75] (0.center) to (5.center);
		\draw [style=LOWire, in=0, out=-180, looseness=0.75] (4.center) to (7.center);
		\draw (8.center) to (9.center);
		\draw (9.center) to (10.center);
		\draw (10.center) to (8.center);
		\draw (11.center) to (8.center);
		\draw (12.center) to (13.center);
		\draw (13.center) to (14.center);
		\draw (14.center) to (12.center);
		\draw (15.center) to (16.center);
		\draw (16.center) to (17.center);
		\draw (17.center) to (15.center);
		\draw (18.center) to (15.center);
		\draw (19.center) to (20.center);
		\draw (20.center) to (21.center);
		\draw (21.center) to (19.center);
		\draw [bend left=15] (9.center) to (13.center);
		\draw (10.center) to (20.center);
		\draw (14.center) to (16.center);
		\draw [bend right=15] (17.center) to (21.center);
		\draw (19.center) to (23.center);
		\draw (12.center) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/router/DREmptyState.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black node] (0) at (-1.25, 0.5) {};
		\node [style=black node] (1) at (-1.25, -0.5) {};
		\node [style=none] (2) at (0.25, 0.025) {};
		\node [style=none] (3) at (0.25, -0.025) {};
		\node [style=none] (4) at (0.25, 0) {};
		\node [style=none] (5) at (1.25, 0) {};
		\node [style=sLabel] (6) at (-1.25, 0.875) {$0$};
		\node [style=sLabel] (7) at (-1.25, -0.125) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=LOWire, in=180, out=0, looseness=0.75] (0) to (2.center);
		\draw [style=LOWire, in=0, out=-180, looseness=0.75] (3.center) to (1);
		\draw [style=DRWire] (5.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/router/Router.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-4.25, 1) {};
		\node [style=none] (1) at (-2.25, 1) {};
		\node [style=none] (2) at (-2.25, -1) {};
		\node [style=none] (3) at (-4.25, -1) {};
		\node [style=none] (4) at (-5.25, 0) {};
		\node [style=none] (5) at (-1.25, 0.75) {};
		\node [style=none] (6) at (-1.25, -0.75) {};
		\node [style=none] (7) at (-4.25, 0) {};
		\node [style=none] (8) at (-2.25, 0.75) {};
		\node [style=none] (9) at (-2.25, -0.75) {};
		\node [style=sLabel] (10) at (-3.25, 1.5) {$r$};
		\node [style=none] (11) at (0, 0) {$=$\strut};
		\node [style=wn] (12) at (2.625, 0.75) {};
		\node [style=none] (13) at (2.375, -0.75) {};
		\node [style=none] (14) at (3.375, -0.75) {};
		\node [style=none] (15) at (3.375, 0.75) {};
		\node [style=none] (16) at (5.375, 0.75) {};
		\node [style=none] (17) at (5.375, -0.75) {};
		\node [style=none] (18) at (6.375, -0.75) {};
		\node [style=none] (19) at (6.375, 0.75) {};
		\node [style=sLabel] (20) at (1.5, 0) {$r$};
		\node [style=sLabel] (21) at (7.25, 0) {$+$};
		\node [style=sLabel] (22) at (8.25, 0) {$\neg r$};
		\node [style=wn] (23) at (9.875, 0.75) {};
		\node [style=none] (24) at (9.625, -0.75) {};
		\node [style=none] (29) at (11.625, 0.75) {};
		\node [style=none] (30) at (11.625, -0.75) {};
		\node [style=sLabel] (31) at (1.875, 0) {$\cdot$};
		\node [style=sLabel] (32) at (8.875, 0) {$\cdot$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=LOWire] (0.center) to (3.center);
		\draw [style=LOWire] (3.center) to (2.center);
		\draw [style=LOWire] (2.center) to (1.center);
		\draw [style=LOWire] (1.center) to (0.center);
		\draw [style=LOWire] (4.center) to (7.center);
		\draw [style=LOWire] (8.center) to (5.center);
		\draw [style=LOWire] (9.center) to (6.center);
		\draw [style=LOWire] (7.center) to (8.center);
		\draw [style=LOWire] (7.center) to (9.center);
		\draw [style=LOWire] (19.center) to (16.center);
		\draw [style=LOWire, in=0, out=180] (16.center) to (14.center);
		\draw [style=LOWire] (14.center) to (13.center);
		\draw [style=LOWire] (17.center) to (18.center);
		\draw [style=LOWire, in=0, out=-180] (17.center) to (15.center);
		\draw [style=LOWire] (15.center) to (12);
		\draw [style=LOWire] (30.center) to (24.center);
		\draw [style=LOWire] (23) to (29.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/stream/delay.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (-16.5, 0.25) {};
		\node [style=hbox] (15) at (-14.75, 0.25) {};
		\node [style=gn] (16) at (-13.75, 0.25) {};
		\node [style=none] (17) at (-12.75, -2) {};
		\node [style=none] (18) at (-12.75, -0.5) {};
		\node [style=none] (19) at (-12.75, 0.25) {};
		\node [style=none] (20) at (-7, 0.25) {};
		\node [style=none] (21) at (-7, -0.5) {};
		\node [style=none] (22) at (-1, 6.5) {};
		\node [style=none] (23) at (-15.75, 1.25) {};
		\node [style=none] (24) at (-15.75, -2.25) {};
		\node [style=none] (25) at (-2.75, 1.5) {$t_1$};
		\node [style=hbox] (26) at (-5, 0.25) {};
		\node [style=gn] (27) at (-4, 0.25) {};
		\node [style=none] (28) at (-3, -1.25) {};
		\node [style=none] (29) at (-3, -0.5) {};
		\node [style=none] (30) at (-3, 0.25) {};
		\node [style=none] (31) at (-1.75, 0.25) {};
		\node [style=none] (32) at (-1.75, -0.5) {};
		\node [style=none] (33) at (-1.75, -1.25) {};
		\node [style=none] (34) at (-6, 1.25) {};
		\node [style=none] (35) at (-6, -2.25) {};
		\node [style=none] (36) at (-13.25, 1.25) {$t_0$};
		\node [style=none] (40) at (-0.25, 0) {$=$\strut};
		\node [style=none] (41) at (1.25, -0.25) {};
		\node [style=hbox] (42) at (7.75, -0.25) {};
		\node [style=gn] (43) at (8.75, -0.25) {};
		\node [style=none] (44) at (9.75, -0.75) {};
		\node [style=none] (45) at (9.75, 0.25) {};
		\node [style=none] (48) at (11, 0.25) {};
		\node [style=none] (49) at (11, -0.75) {};
		\node [style=none] (50) at (2, 1.25) {};
		\node [style=none] (51) at (2, -4) {};
		\node [style=none] (52) at (9.25, 1.25) {$t_1$};
		\node [style=hbox] (53) at (8.75, -1.25) {};
		\node [style=gn] (54) at (8.75, -2.25) {};
		\node [style=none] (55) at (9.75, -3) {};
		\node [style=none] (56) at (9.75, -2.25) {};
		\node [style=none] (57) at (9.75, -1.5) {};
		\node [style=none] (58) at (11, -1.5) {};
		\node [style=none] (59) at (11, -2.25) {};
		\node [style=none] (60) at (11, -3) {};
		\node [style=none] (61) at (7.25, 1.25) {};
		\node [style=none] (62) at (7.25, -4) {};
		\node [style=none] (63) at (4.5, 1.25) {$t_0$};
		\node [style=none] (64) at (11, 1.25) {};
		\node [style=none] (65) at (12, 1.25) {};
		\node [style=none] (66) at (12, -4) {};
		\node [style=black node] (73) at (-9, -0.5) {};
		\node [style=black node] (74) at (-7.5, -0.5) {};
		\node [style=none] (75) at (-8.5, -0.5) {};
		\node [style=none] (76) at (-8, -1.25) {};
		\node [style=none] (77) at (-8.5, -1.25) {};
		\node [style=none] (78) at (-8, -0.5) {};
		\node [style=phase] (81) at (-9.5, -7.5) {FBY};
		\node [style=none] (85) at (-10.25, -5.5) {};
		\node [style=none] (86) at (-6.5, -5.5) {};
		\node [style=none] (87) at (-8.25, -5.5) {};
		\node [style=none] (88) at (-6.5, -7.25) {};
		\node [style=none] (89) at (-10.25, -7.25) {};
		\node [style=none] (90) at (-10.25, -5.5) {};
		\node [style=none] (91) at (-9.75, -7.25) {};
		\node [style=none] (92) at (-9.75, -7.75) {};
		\node [style=none] (93) at (-11.25, -7.75) {};
		\node [style=none] (94) at (-5.5, -7.75) {};
		\node [style=none] (95) at (-7, -7.75) {};
		\node [style=phase] (96) at (-7.25, -7.5) {FBY};
		\node [style=none] (97) at (-7, -7.25) {};
		\node [style=none] (98) at (-4.5, 6.5) {};
		\node [style=none] (99) at (-3.5, 6.5) {};
		\node [style=none] (100) at (-2, 6.5) {};
		\node [style=none] (101) at (-1, 6.5) {};
		\node [style=none] (102) at (-2, 7) {};
		\node [style=none] (103) at (-3.5, 7) {};
		\node [style=none] (104) at (-3.5, 8) {};
		\node [style=none] (105) at (-2, 8) {};
		\node [style=phase] (106) at (14.75, -7.5) {FBY};
		\node [style=none] (107) at (14.5, -7.75) {};
		\node [style=none] (108) at (13, -7.75) {};
		\node [style=none] (109) at (-1.25, -9) {};
		\node [style=none] (110) at (1.5, -9) {};
		\node [style=none] (111) at (3.25, -7.75) {};
		\node [style=none] (112) at (4.25, -7.75) {};
		\node [style=none] (113) at (5.75, -7.75) {};
		\node [style=none] (114) at (6.75, -7.75) {};
		\node [style=none] (115) at (5.75, -7.25) {};
		\node [style=none] (116) at (4.25, -7.25) {};
		\node [style=none] (117) at (4.25, -6.25) {};
		\node [style=none] (118) at (5.75, -6.25) {};
		\node [style=none] (119) at (-12.5, -2) {};
		\node [style=phase] (120) at (-12, -2.25) {FBY};
		\node [style=none] (123) at (0, 7.25) {$=$\strut};
		\node [style=none] (125) at (1.25, 5.75) {};
		\node [style=none] (128) at (8, 5.75) {};
		\node [style=none] (136) at (3.5, 9.25) {$t_0$};
		\node [style=none] (137) at (7.5, 6.25) {};
		\node [style=none] (138) at (4, 6.25) {};
		\node [style=none] (139) at (5, 6.25) {};
		\node [style=none] (140) at (6.5, 6.25) {};
		\node [style=none] (141) at (7.5, 6.25) {};
		\node [style=none] (142) at (6.5, 6.75) {};
		\node [style=none] (143) at (5, 6.75) {};
		\node [style=none] (144) at (5, 7.75) {};
		\node [style=none] (145) at (6.5, 7.75) {};
		\node [style=phase] (146) at (7.75, 6) {FBY};
		\node [style=none] (147) at (7.5, 5.75) {};
		\node [style=none] (148) at (8, 5.75) {};
		\node [style=none] (149) at (9, 6) {};
		\node [style=none] (150) at (4, 5) {};
		\node [style=none] (151) at (4, 8.5) {};
		\node [style=none] (152) at (19.5, 7) {};
		\node [style=none] (153) at (19.5, 6) {};
		\node [style=none] (154) at (21, 6) {};
		\node [style=none] (155) at (21, 7) {};
		\node [style=none] (156) at (15.75, 5.75) {};
		\node [style=none] (157) at (22.5, 5.75) {};
		\node [style=none] (158) at (18, 9.25) {$t_0$};
		\node [style=none] (159) at (22, 6.25) {};
		\node [style=none] (160) at (18.5, 6.25) {};
		\node [style=none] (161) at (19.5, 6.25) {};
		\node [style=none] (162) at (21, 6.25) {};
		\node [style=none] (163) at (22, 6.25) {};
		\node [style=none] (164) at (21, 6.75) {};
		\node [style=none] (165) at (19.5, 6.75) {};
		\node [style=none] (166) at (19.5, 7.75) {};
		\node [style=none] (167) at (21, 7.75) {};
		\node [style=phase] (168) at (22.25, 6) {FBY};
		\node [style=none] (169) at (22, 5.75) {};
		\node [style=none] (170) at (22.5, 5.75) {};
		\node [style=none] (171) at (23.5, 6) {};
		\node [style=none] (172) at (18.5, 5) {};
		\node [style=none] (173) at (18.5, 8.5) {};
		\node [style=none] (174) at (20.25, 6.5) {$SWAP$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=360, out=180] (16) to (15);
		\draw (16) to (19.center);
		\draw (20.center) to (19.center);
		\draw [in=180, out=-60] (16) to (18.center);
		\draw [in=-75, out=180, looseness=0.75] (17.center) to (16);
		\draw (5.center) to (15);
		\draw [style=dashedE] (23.center) to (24.center);
		\draw (27) to (26);
		\draw (27) to (30.center);
		\draw (31.center) to (30.center);
		\draw [in=180, out=-60] (27) to (29.center);
		\draw (32.center) to (29.center);
		\draw (33.center) to (28.center);
		\draw [in=-75, out=180, looseness=0.75] (28.center) to (27);
		\draw [style=dashedE] (34.center) to (35.center);
		\draw (26) to (20.center);
		\draw [in=360, out=180] (43) to (42);
		\draw [in=180, out=60, looseness=0.75] (43) to (45.center);
		\draw (48.center) to (45.center);
		\draw (49.center) to (44.center);
		\draw [in=-60, out=180, looseness=0.75] (44.center) to (43);
		\draw (41.center) to (42);
		\draw [style=dashedE] (50.center) to (51.center);
		\draw (54) to (53);
		\draw [in=-180, out=60] (54) to (57.center);
		\draw (58.center) to (57.center);
		\draw (54) to (56.center);
		\draw (59.center) to (56.center);
		\draw (60.center) to (55.center);
		\draw [in=-60, out=180] (55.center) to (54);
		\draw [style=dashedE] (61.center) to (62.center);
		\draw (43) to (53);
		\draw [style=dashedE] (65.center) to (66.center);
		\draw [style=N] (78.center) to (74);
		\draw [style=N] (75.center) to (73);
		\draw [style=N, in=-15, out=0, looseness=0.75] (75.center) to (76.center);
		\draw [style=N, in=-180, out=-180, looseness=0.50] (77.center) to (78.center);
		\draw [style=NStream] (76.center) to (77.center);
		\draw (73) to (18.center);
		\draw (74) to (21.center);
		\draw [style=NStream, bend right=90] (88.center) to (86.center);
		\draw [style=NStream] (86.center) to (87.center);
		\draw [style=NStream] (87.center) to (85.center);
		\draw [style=NStream, bend right=90] (90.center) to (89.center);
		\draw [style=N] (91.center) to (89.center);
		\draw (93.center) to (92.center);
		\draw (95.center) to (94.center);
		\draw [style=N] (88.center) to (97.center);
		\draw [style=NStream] (81) to (96);
		\draw [style=NStream] (98.center)
			 to (99.center)
			 to [in=-180, out=0, looseness=0.75] (102.center)
			 to [bend right=90, looseness=1.50] (105.center)
			 to (104.center)
			 to [bend right=90, looseness=1.25] (103.center)
			 to [in=-180, out=0, looseness=0.50] (100.center)
			 to (101.center);
		\draw (108.center) to (107.center);
		\draw [style=N] (110.center) to (109.center);
		\draw (111.center)
			 to (112.center)
			 to [in=-180, out=0, looseness=0.75] (115.center)
			 to [bend right=90, looseness=1.50] (118.center)
			 to (117.center)
			 to [bend right=90, looseness=1.25] (116.center)
			 to [in=-180, out=0, looseness=0.50] (113.center)
			 to (114.center);
		\draw (119.center) to (17.center);
		\draw (125.center) to (128.center);
		\draw [style=N] (138.center) to (139.center);
		\draw [style=N, in=-180, out=0, looseness=0.75] (139.center) to (142.center);
		\draw [style=NStream, bend right=90, looseness=1.50] (142.center) to (145.center);
		\draw [style=NStream] (145.center) to (144.center);
		\draw [style=NStream, bend right=90, looseness=1.25] (144.center) to (143.center);
		\draw [style=N, in=-180, out=0, looseness=0.50] (143.center) to (140.center);
		\draw [style=N] (140.center) to (141.center);
		\draw [style=N] (148.center) to (147.center);
		\draw [style=N] (149.center) to (146);
		\draw [style=dashedE] (150.center) to (151.center);
		\draw [style=N] (155.center) to (152.center);
		\draw [style=N] (152.center) to (153.center);
		\draw [style=N] (153.center) to (154.center);
		\draw [style=N] (154.center) to (155.center);
		\draw (156.center) to (157.center);
		\draw [style=N] (160.center) to (161.center);
		\draw [style=NStream, bend right=90, looseness=1.50] (164.center) to (167.center);
		\draw [style=NStream] (167.center) to (166.center);
		\draw [style=NStream, bend right=90, looseness=1.25] (166.center) to (165.center);
		\draw [style=N] (162.center) to (163.center);
		\draw [style=N] (170.center) to (169.center);
		\draw [style=N] (171.center) to (168);
		\draw [style=dashedE] (172.center) to (173.center);
	\end{pgfonlayer}
\end{tikzpicture}

